Hadron structure via Generalized Parton Distributions

Recent advancements have made it possible to approximate light-cone correlation functions in lattice QCD by computing their Euclidean counterparts. In these proceedings, we review key developments in this approach and explore their direct implications for Generalized Parton Distributions (GPDs). Furthermore, we emphasize the pivotal role of GPDs in uncovering the internal structure of hadrons and beyond.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

